Robustifying Measurement-Based Congestion Control Algorithms

The design methodology of congestion control algorithms (CCAs) has shifted from control-based to measurement-based in recent years. However, we find that measurement-based CCAs, although having better performance, are not robust enough in fluctuating network environments, which are increasingly common nowadays. In this paper, we propose PAD to make measurement-based CCAs as robust as control-based CCAs in fluctuating environments while enjoying the performance benefits in general. PAD identifies that the root cause is that measurement-based CCAs blindly rely on measurement results, which unfortunately can be inaccurate, and will transiently mislead the CCAs to misbehave. The preliminary design of PAD works as a shim layer between the socket and CCAs so as to scale to any measurement-based CCAs, which turns out to outperform most commonly used CCAs in fluctuating environments.

==> Five_streams.dat <==
dev	BBR	BRUCE
0	8.63	9.17
2	8.05	9.01
4	7.71	8.92
6	7.47	9.33
9	7.77	9.13
12	8.41	9.38

==> Two_streams.dat <==
dev	BBR	    BBR1	BBR2	BBRRTT	BRUCE	BRUCE1	BRUCE2	BRUCERTT
0	7.32	3.22	4.10	212.5	9.36	5.26	4.10	207.4	
2	8.36	4.67	3.69	220.8	8.91	4.97	3.94	203.7	
4	7.09	4.00	3.09	215.2	9.28	5.20	4.08	191.5	
6	7.10	3.29	3.81	204.6	9.16	5.27	3.89	197.5	
9	6.34	3.61	2.73	197.9	9.28	5.00	4.28	196.5	
12	6.9	    3.72	3.18	216.2	9.21	4.16	5.05	180.8	

==> bbrvsbruce.dat <==
dev	BBRThroughput	BBRRTT	BBR90	BBR99	BBR999	BBRwm90	BBRwm99	BBRwm999	BRUCEThroughput	BRUCERTT	BRUCE90	BRUCE99	BRUCE999	BRUCEwm90	BRUCEwm99	BRUCEwm999 expectedThroughput expectedRTT
0	9.95	171.8	9.71	9.72	9.72	9.72 	9.72	9.72	9.08	173.1	9.72	9.88	9.95	9.81	9.95	9.96   10  160
1	9.54	207.8	9.80	9.90	9.97	9.95	10.03	10.11	9.33	177.5	9.82	9.95	10.01	9.94	10.02	10.07  10  160
2	9.60	228.3	9.89	10.08	10.23	10.17	10.37	10.40	8.83	184.2	9.86	10.03	10.30	10.06	10.52	10.68  10  160
3	7.44	229.3	9.96	10.22	10.49	10.40	10.72	10.73	9.29	186.1	9.90	10.10	10.42	10.14	10.44	10.64  10  160
4	5.72	218.5	9.97	10.34	10.55	10.48	10.67	10.83	8.53	188.5	9.91	10.19	10.48	10.30	10.63	10.83  10  160
5	5.53	214.2	10.01	10.45	10.87	10.62	11.16	11.37	8.18	191.0	9.93	10.30	10.82	10.49	11.16	11.16  10  160
6	4.80	205.3	10.02	10.52	10.85	10.80	10.98	11.24	8.53	189.4	9.88	10.33	10.70	10.47	11.09	11.22  10  160
7	5.73	208.3	10.01	10.65	11.07	11.00	11.39	11.51	9.21	191.7	9.92	10.42	11.07	10.63	11.35	11.39  10  160
8	5.65	210.0	10.07	10.71	11.18	10.97	11.54 	11.61	8.43	186.9	9.89	10.23	10.75	10.37	11.24	11.25  10  160
9	5.43	204.3	10.06	10.73	11.34	11.18	11.58	11.73	8.26	183.6	9.89	10.28	10.79	10.49	10.96	11.13  10  160
10	4.98	202.3	10.01	10.79	11.47	11.15	12.69	12.69	8.58	188.8	9.94	10.43	11.26	10.59	11.89	11.95  10  160
11	6.03	214.2	10.14	10.90	11.42	11.18	11.88	12.14	8.71	182.0	9.92	10.51	11.08	10.73	11.44	11.55  10  160
12	5.99	206.9	10.09	11.00	11.51	11.47	12.20	12.22	8.34	170.6	9.79	10.28	10.96	10.47	11.26	11.27  10  160
